Unbiased estimation of squared concentration in the Fisher-von Mises-Langevin distribution and the impossibility of unbiased concentration

The estimation of concentration parameter in Fisher-von Mises-Langevin distribution is the directional statistics analogue of the estimation of the precision matrix for the Gaussian distribution. In this work we show that unbiased estimation of this parameter is impossible. With this realization in hand, we provide an alternative parameterization of the Fisher-von Mises-Langevin distribution in terms of the squared concentration, which we term the intensity. We fruther show that unbiased estimation of thereof is possible, and provide (almost) unbiased estimators thereof in terms of a partial sum U-statistic. We showcase our new estimator on synthetic data, New York taxi trip data, and on spherical word embeddings.

==> results_aap_df.csv <==
index,incomplete_K50n100z100.00,incomplete_K50n100z25.00,incomplete_K50n100z1.00,incomplete_K50n25z100.00,incomplete_K50n25z25.00,incomplete_K50n25z1.00,incomplete_K50n2z100.00,incomplete_K50n2z25.00,incomplete_K50n2z1.00,u_stat_K5n100z100.00,u_stat_K5n100z25.00,u_stat_K5n100z1.00,u_stat_K5n25z100.00,u_stat_K5n25z25.00,u_stat_K5n25z1.00,u_stat_K5n2z100.00,u_stat_K5n2z25.00,u_stat_K5n2z1.00,u_stat_an2n100z100.00,u_stat_an2n100z25.00,u_stat_an2n100z1.00,u_stat_an2n25z100.00,u_stat_an2n25z25.00,u_stat_an2n25z1.00,u_stat_an2n2z100.00,u_stat_an2n2z25.00,u_stat_an2n2z1.00,large_kappan100z100.00,large_kappan100z25.00,large_kappan100z1.00,large_kappan25z100.00,large_kappan25z25.00,large_kappan25z1.00,large_kappan2z100.00,large_kappan2z25.00,large_kappan2z1.00,high_dimn100z100.00,high_dimn100z25.00,high_dimn100z1.00,high_dimn25z100.00,high_dimn25z25.00,high_dimn25z1.00,high_dimn2z100.00,high_dimn2z25.00,high_dimn2z1.00,tanabe_bcn100z100.00,tanabe_bcn100z25.00,tanabe_bcn100z1.00,tanabe_bcn25z100.00,tanabe_bcn25z25.00,tanabe_bcn25z1.00,tanabe_bcn2z100.00,tanabe_bcn2z25.00,tanabe_bcn2z1.00,sran100z100.00,sran100z25.00,sran100z1.00,sran25z100.00,sran25z25.00,sran25z1.00,sran2z100.00,sran2z25.00,sran2z1.00,banerjeen100z100.00,banerjeen100z25.00,banerjeen100z1.00,banerjeen25z100.00,banerjeen25z25.00,banerjeen25z1.00,banerjeen2z100.00,banerjeen2z25.00,banerjeen2z1.00,mlen100z100.00,mlen100z25.00,mlen100z1.00,mlen25z100.00,mlen25z25.00,mlen25z1.00,mlen2z100.00,mlen2z25.00,mlen2z1.00,Ns
0,-0.018864480472169307,-0.3491711903261725,1.5139119478826135,-0.021207550009479804,-0.03114800200342444,0.05740243316524629,0.8180707985767646,1.1589663703228883,0.3520104212161814,0.07056656560232369,0.008932029012697455,0.011101641867478529,0.009935391298385382,-0.01453948218727703,0.5016539467210601,-0.8357002377265978,-0.536210438440088,0.057438480135205694,0.27618896268194804,2.0632096378749356,59.99094693275318,0.04445583912122288,0.18097095134365573,7.9045215945036755,1.1876107345198188,1.1330700329852186,0.42871196088521546,53.9381696605685,211.39216314864566,5249.468314375533,4.064583262829983,13.412909058247417,310.7252449358169,1.573863626563293,1.3724678910798103,0.6795397540398918,9.936637216152544,39.88486477540873,1000.7706606101626,0.32606373799144595,2.378308517400092,61.948806813746664,-0.9636616673707254,-0.869198215905893,0.1295034073906114,11.214364436424109,43.58004098847048,1083.4266800555317,0.8594513610922015,2.9494871966494416,68.73425993438505,-0.9758813218313835,-0.7408380057966565,0.7003582225527574,12.649885621529407,49.80676424681103,1236.5333940467256,1.1083780920942636,3.468650696219513,77.97257740908644,1.703765433493661,1.5524521054808134,1.4494123002306925,12.675583320754203,49.998922970919054,1231.5088229567637,1.1560633475317434,3.4774158505661865,80.2070755271008,1.9285514273678137,1.739118321891861,1.4957405796425345,12.657287435798455,49.92668077879953,1232.710931979633,1.1265282436957862,3.386083069477465,77.04462526925778,1.8685726021492723,1.4650835123084636,1.674850027261944,10
1,0.043205279168509775,0.08085134973378316,-1.5838840703051296,-0.00035460482852101905,0.013791333418470657,-0.18441720677567108,0.3001895527253794,0.37768479052113435,0.03143486537583051,0.016570579856613536,0.11720021911902677,4.5614709179598245,-0.009731540518076827,0.0119819621260406,-0.4585989206669444,-0.8366342919927728,-0.5287512976092923,0.008765464576891091,0.05740614718658449,0.6988661868214453,27.896431520837176,0.027493975118021156,0.045168582694264214,3.2374079527660777,0.38346916516825447,0.2935237626165667,0.1268241400975869,41.80548693508476,163.36140143759675,4062.701203004483,3.1720749204954446,10.543184374051267,239.58715639615292,0.49387430594470744,0.37767170099198183,0.0840938030627072,4.958446574765072,19.787284596025653,495.0639185491016,0.05196126020082801,1.144408658854414,31.540745853342273,-0.9637706112640152,-0.8703968942211715,-0.05310290055145328,5.335851783107079,21.114239460045596,528.739956053053,0.391307156572407,1.3903059379245235,32.4692234146795,-0.7555389789863721,-0.25490976185251923,0.3120997297129089,5.738516950981035,22.29531675990061,553.8327942810894,0.5240120440000675,1.5572533258988377,35.47442844486303,0.6292885468398564,0.5289208354052761,0.46139273946013404,5.7331619272076795,22.288300872820784,557.4308028538185,0.5076019996959121,1.5385613335575374,35.33138133234331,0.6930573311369642,0.7707114028543234,0.5795210591430586,5.664333205743444,22.276087887496214,554.6385972911048,0.5132329816005239,1.5517218635584173,35.45279823647436,0.5369555854924332,0.3802487220805071,0.39694886432740084,20
2,0.016451099723438743,0.09942261673056635,0.31531651205101485,-0.0022777971589739822,-0.008871325823333222,-0.002998866203651862,0.15904974618806478,0.12188422894712218,0.0018990135473746506,0.01966005350423913,-0.029540209860522568,1.618715347986046,0.006077338434037785,0.01937594985046971,-0.10501619804428519,-0.8365070382971578,-0.530412314672567,0.006329028697491523,0.031415544406596184,0.40791275303111063,18.429063169688387,0.002766858416524798,0.017678683032677753,2.214360147557267,0.220369252833258,0.22420384318615974,0.07965940028986607,37.882673355446684,148.07520073274955,3666.5281902509823,2.9205955512678856,9.60218127672724,216.3273512608407,0.27461069404700156,0.15052452022493923,0.0008627694961860222,3.2552625315943162,13.220927379957946,332.5683980364582,-0.035280612036150384,0.7319621379745263,20.9283964419295,-0.9638218064228677,-0.871308909326292,-0.1089352281958299,3.495352953103159,13.848196937317294,344.7260102678399,0.2653247216743161,0.9444269695385035,21.82449948210807,-0.4955727298772528,-0.1139423188149216,0.1890499520169715,3.6472770952138287,14.373340736815884,354.0655389788874,0.34463871311313427,0.9827363819539024,22.282714242213302,0.32706925102498074,0.3032810228175657,0.2827782624481816,3.670357169952564,14.420676832497454,355.6849213125275,0.3363933702833799,1.0097353171482888,22.428700569435133,0.3938744370302805,0.42636663829073457,0.3243221208470164,3.7224203818233264,14.305836327630889,357.3514652406083,0.3282281955999304,1.0036521531314342,22.531120215568162,0.27586089991628454,0.3215613565419187,0.2838132084353404,30
3,0.0070008406280889805,-0.026727207611709075,0.9870729269047884,0.007027176418159797,-0.0012633277742581583,-0.2814038592049015,0.10017959055720425,0.09135460613418032,0.007904846156789436,0.007087182120039444,-0.03076935823378065,-0.6841920613953203,-0.004535546462920195,0.005588466004034558,-0.008795136057135888,-0.8364916780645906,-0.5300819014532819,0.007207947791447289,0.01962348126669383,0.22442807378981883,14.632858393777578,-0.0064812831273268045,-0.00366312488640844,1.3815947788206002,0.17481898387600453,0.14080897987589125,0.09251332900967268,35.98273518658187,139.56689911485182,3453.7413051797594,2.7728116338214113,9.163598717484003,204.4337701646235,0.13811738736625387,0.10111546462270979,-0.053381338224602004,2.4695487164825876,9.974000489653786,250.27117000991146,-0.08410164442984268,0.536268751405658,15.477480173115456,-0.9638837054385538,-0.8714567037533931,-0.12261312804196423,2.62783742740716,10.266618586384233,253.8622008055565,0.18294535891933322,0.7000027632381023,16.261539261932388,-0.35404312088981343,-0.0627870838597542,0.16580467620153505,2.710383195292203,10.579902664158816,263.96073360112683,0.24831737535233486,0.7214870690341325,16.79095233212921,0.17064776871817586,0.20051284134995342,0.19364761025760524,2.6951679778651476,10.631766550542176,262.8697528989812,0.2519894927104251,0.7405324881722533,16.62546073582684,0.29255546033030894,0.32252007509464475,0.24817963929763742,2.6943645592530725,10.61419041207499,261.7162800453279,0.24114736148564503,0.7472502464533369,16.760549186890348,0.21732404794751717,0.15898822149514785,0.23431504715226814,40
4,0.01140411944623736,0.05889507672836075,3.0009141272657054,0.0066918055464523715,-0.006776645788766871,-0.03819601147909213,0.05543933365359124,0.019091138170397953,0.007051664895369347,-0.009399583970875227,-0.019085881527148133,0.5597226181881554,0.010207580684540717,-0.014748827338615484,-0.0005813611706061428,-0.8362082995123071,-0.5340161618815399,0.007835473694283834,0.017037795932834568,0.13250928024294908,10.44572056415444,-0.004710099121957825,-0.002179190125157362,1.0346447520943465,0.14111318696397135,0.11366290263383391,0.05511066049535329,34.76083986563008,134.58909817794517,3322.6353107715026,2.7203556752550786,8.906788335209551,196.27147685412493,0.10241892959727707,0.041073404722771725,-0.07879027654520043,1.9791919996970229,7.9450735973306745,200.12789550260234,-0.10571946209125216,0.41012453922581105,12.373213676573789,-0.9638976772859748,-0.8714582314020709,-0.1462789398546881,2.097358385029988,8.141139153639575,204.22596669967857,0.1575818876484017,0.5421730794760495,13.030515461569282,-0.2520739238831537,-0.034737923212835115,0.13848431598564903,2.1380827635169015,8.416245226907021,207.05205051691755,0.1885320095690254,0.5911371561177762,13.36061362433751,0.16300831626794007,0.15242628195966276,0.1592241726068102,2.1439262172843296,8.375069421954414,208.30614589535008,0.20531046400833147,0.5749873081341537,13.284930163697087,0.2627663695278119,0.31637664117349884,0.1566835171606491,2.1406443623858022,8.374428978619301,208.8229825505662,0.1866717381994073,0.5755905644337482,13.090079141664793,0.1750296457895651,0.17797045121937985,0.17920899127844758,50
5,-0.006862280954534441,0.029475623509232777,-0.9835813006948684,-0.0018792386658806493,0.01205082497716944,-0.09297189885816348,0.027768500961052496,0.005844471636844162,-0.05062828365030814,0.0018555520018406924,0.01995654533116877,0.0004930274725061246,0.000822879640178229,0.0030367342493133266,0.10785891624484334,-0.8358760093529477,-0.530126707310728,0.009562010309956959,0.0019141193819750414,0.09358435652678651,8.214885609758982,0.009018724484280085,0.007437847109832063,0.7749392272630939,0.10376749321216877,0.0928728592197588,0.0777493439514898,33.865970723819224,130.87778383270688,3231.0057610124322,2.6960188405748564,8.719485346872208,191.09453719044046,0.0664572644655435,0.01515951693664121,-0.10455880878815527,1.620719100119668,6.654061252385983,166.16695505323534,-0.12884062967044968,0.32953334043106197,10.298033172393197,-0.9639582741064268,-0.8718999199126057,-0.15063980131135035,1.7312902320805796,6.7931868250034,171.20066740261194,0.13107504486748367,0.458171253556271,10.659063162916036,-0.22086206520063129,-0.02574206630997722,0.10971654280663246,1.7593650163052217,6.885998429006722,172.65890373043686,0.1653369078619933,0.48483402593280034,10.684771161328147,0.1433986668817414,0.1265340515185761,0.1385102563930678,1.7888417840175623,6.945871872857112,171.99819413884245,0.1790105866999714,0.47705257085386393,11.042540769988035,0.23312747156803112,0.26713215116276173,0.13858050130779742,1.7677350241055398,6.9468323725077905,171.90747343059218,0.1546217172354723,0.4711983923904225,10.99755032596349,0.15647738411056905,0.14757075565700192,0.15781596081495208,60
6,0.03316743488686427,0.0198375925501756,-0.6070177175507131,-0.0023616602743018688,0.006017264393255317,0.12878678897504736,-0.0036249601015498458,0.0006728688739684685,0.0017622940618098326,-0.001365802453637599,0.04732783848675282,0.18652661901397383,8.324048792715644e-05,0.007948141286060206,0.09055241524499169,-0.8360950237711284,-0.5356321297174318,-0.0018025199225744082,-0.017825651516644853,0.07592715446933582,8.289310695530755,-0.00023133900156821596,0.014352756693987771,0.6195072706342482,0.11235142468363535,0.068007370813811,0.046571565375656876,33.31840744550044,128.28426594031296,3160.0803448052407,2.6411754455542673,8.605228058486832,186.966147730526,0.0865223044403038,-0.01868989128353192,-0.10731693017820088,1.4076138423525153,5.652245202208294,142.43573424586774,-0.1454644976148245,0.2712475380602049,8.939392219566173,-0.9639463661650771,-0.8717617386286105,-0.15992941521396598,1.4757090135371786,5.82660511865007,144.83448162246418,0.1121622428219699,0.40440713154950175,9.193085801627428,-0.17536462970225145,-0.029625369286780057,0.10537763714021375,1.5067901845849463,5.957002127228986,146.39110922761984,0.1346414668202071,0.41761418057214,9.377954364913046,0.10440366347605888,0.11597069779085331,0.11130103944413916,1.5039317011646174,5.897119177511854,147.17748921403341,0.14804454593052285,0.41773912871821095,9.159701550275432,0.19141808304746732,0.2475840188458082,0.11729938157286779,1.5106697938303026,5.9250153053571,146.74209588918177,0.13252542460741595,0.41760757702319895,9.423212118538565,0.14184133151829698,0.1275880621427841,0.10492706629667303,70
7,-0.009517072931384263,-0.016007145617443257,0.5230305264164445,0.0010781871668272913,-0.011282513331469346,-0.26781557150072555,0.004437355427191108,0.006276314552143134,-0.007119872326206589,0.022508700837389598,-0.01546263977408131,0.10235942019275002,0.00046566665816882846,-0.009125673003762245,0.17471997672373663,-0.8365269809703691,-0.5318065649468496,-0.020538445859364818,0.002358489740070411,0.028474669382915038,6.540246845940501,0.003431469168483403,0.009293134521178388,0.6105169105174915,0.07103555610951176,0.06054311058422613,0.04020134727765745,32.83409195378917,126.19148577282022,3107.7960521266127,2.611158912931029,8.541036395778091,183.8624226779791,0.05077729120772588,-0.034542516298864144,-0.13213294384856433,1.214220188669546,4.963518099022654,124.27138949192691,-0.15189464185699747,0.22860874854596275,7.641450389377486,-0.9639733132285491,-0.8718783680285364,-0.16633297633005462,1.290702908326274,5.102628259039924,126.38303029771222,0.09437278306978286,0.3249208594776084,7.9030823919774615,-0.14075482063877418,-0.014154606271907965,0.08144488336784605,1.322675577375489,5.152885049259295,127.86128472042327,0.11214373283260372,0.3650042757688249,8.007917694073653,0.10051371666333196,0.0953276817718924,0.10039275014621785,1.322627032857172,5.158086279736307,127.95890416007146,0.12857753274984135,0.36509440943186433,7.928517924567133,0.18109635609812472,0.24390908717387447,0.1016919494266868,1.324645347575267,5.166589586449117,128.105994077564,0.11535673802834126,0.34881895785733463,8.065936846236797,0.1002353820511685,0.11146068486621288,0.09519299434459061,80
8,-0.017687528766190185,-0.12293519410070503,-1.2157664474044618,-0.0015757204277078074,-0.009747810464690617,0.015851674786725667,-0.021669401052637625,-0.008820012650705422,0.00756994204172301,-0.015156086996188662,-0.012112851772198212,-0.25712653574193844,0.0035144799832146135,0.006607161705947107,-0.05875350048493899,-0.8364618521821413,-0.5343050205493836,-0.00028107381909736606,0.008528902845044825,0.04309761941290077,6.050357656265587,0.006193780740983499,0.02169754045057047,0.482990260936655,0.0773845391929217,0.05789376397638165,0.05095722225313337,32.440548637460125,124.5273517702395,3060.5153078633916,2.5896867648465642,8.441300883339627,181.71035068131727,0.024313302441797618,-0.022980464767360757,-0.13562427837383872,1.0870242705910584,4.433469796629059,110.78580186200351,-0.16141544989290096,0.21120957874457402,6.8284440581224946,-0.9639572442653379,-0.8720701995718269,-0.1663928129548321,1.151056202872215,4.57493636886844,111.89967400605019,0.0884921852044613,0.3078168066543856,7.030279218748666,-0.13026910064106928,-0.02093693703122284,0.07267536752668446,1.1759300047611831,4.512513750729609,114.29759721194752,0.10970225677612647,0.31180688104727294,7.186450472331963,0.08702394474104637,0.07004442650931055,0.08277621345272412,1.1653773895838007,4.534114617233496,113.6210112021896,0.10561372087301478,0.3172552237042663,7.074337685735866,0.18816548593222862,0.22691111565105915,0.11045367767786551,1.1707221366364893,4.608198560406018,113.74190642795357,0.10639778986161233,0.31349839371117527,7.149143810834319,0.09303424149459957,0.07781843031091171,0.09887358793684053,90
9,-0.017976413102554857,-0.017020459589892737,0.70473089197352,-0.0004887628309236902,-0.005882691748219315,-0.013712827281143758,-0.02064610476706136,0.0034032602373059717,0.0006885137577310463,0.006811389626265765,0.009956804306325751,0.5330608384516322,0.001962594629572294,-0.004085607337371044,-0.030629167903306054,-0.8359655019745369,-0.5335894026203166,-0.0036855435618219357,0.01230241147283266,0.029068186641945316,4.844268934526639,0.0067044880534254505,0.010852296324333537,0.3589031357155641,0.07275526052813135,0.06043427695222846,0.026063840403492966,32.11791822482664,123.1361245427929,3025.3864491193617,2.584690166845635,8.388688712359098,179.62807778661883,0.04007491922768636,-0.033159743472244825,-0.13732046761167283,0.9728316137020266,3.989132201809883,100.45549729879708,-0.16556266264804378,0.1791735398479277,6.20424261659693,-0.963943712424272,-0.8716888842469461,-0.17978652383571947,1.0376865141552782,4.049791067210527,101.40946970413934,0.07863057644182163,0.27831718277962,6.394393407765812,-0.11701622666548729,-0.01249616191481408,0.08030978776802611,1.0630616043479129,4.106522874975344,101.49690107514616,0.09817545865774861,0.2779250370791671,6.382580948532997,0.07104148928576408,0.0694228846264896,0.06859157399808202,1.0371668192271644,4.105630458799014,101.82061665775394,0.10479675133720448,0.27904348944051605,6.3578740466657235,0.1907309356557316,0.2280633589163047,0.07489106698334314,1.0369947544226112,4.102639477461354,102.56811776998269,0.09771023910034202,0.2953367223271667,6.338844717509159,0.06639314807895716,0.08746901985995834,0.08134640700183926,100


==> taxi_z.csv <==
taxizones,zmles,zours,zdiff,u,v,Ns,angle
1,7.09679595778036,6.66185832209028,0.434937635690077,-0.947940274684825,0.318448167886799,34,288.569102589309
2,0,0,0,-0.947940274684825,0.318448167886799,0,288.569102589309
3,0,0,0,-0.947940274684825,0.318448167886799,0,288.569102589309
4,1.75090931476818,1.58665083378532,0.164258480982856,-0.70193166216841,0.712244299131621,1266,315.41781229236
5,0,0,0,-0.70193166216841,0.712244299131621,0,315.41781229236
6,0,0,0,-0.70193166216841,0.712244299131621,0,315.41781229236
7,0.574664655540603,0.587420971663474,-0.0127563161228711,-0.974809266729292,-0.2230401163439,805,257.112343328765
8,0,0,0,-0.974809266729292,-0.2230401163439,0,257.112343328765
9,0,0,0,-0.974809266729292,-0.2230401163439,0,257.112343328765
10,560.031547964904,371.421368855834,188.61017910907,-0.910013292089458,0.414579073543886,35,294.492811538784
11,0.245624399437063,0,0.245624399437063,0.396162679242624,0.918180337175277,11,23.3385071362306
12,31.0050114681906,29.8811961831873,1.12381528500337,0.667742335867728,0.744392485782809,229,41.8930554329376
13,7.75521107207794,7.66240258154407,0.0928084905338631,0.680367941140987,0.73287070119331,4181,42.8724019566224
14,1.74578697780692,1.59280544407611,0.152981533730814,0.210193834017582,-0.977659732289813,60,167.866288348507
15,0,0,0,0.210193834017582,-0.977659732289813,0,167.866288348507
16,0,0,0,0.210193834017582,-0.977659732289813,0,167.866288348507
17,0.345785950241948,0.379320998936105,-0.0335350486941572,-0.858693270232136,0.512489870785793,75,300.82982156383
18,0,0,0,-0.858693270232136,0.512489870785793,0,300.82982156383
19,0,0,0,-0.858693270232136,0.512489870785793,0,300.82982156383
20,0,0,0,-0.858693270232136,0.512489870785793,0,300.82982156383
21,322.886363083317,256.657605833248,66.2287572500688,-0.306047668734331,-0.952016189180773,22,197.821205265927
22,1.91098320899273,4.52665009060574,-2.61566688161301,-0.36929549749269,0.929312022698311,10,338.327824644862
23,0,0,0,-0.36929549749269,0.929312022698311,0,338.327824644862
24,2.07299852356012,1.8280002224241,0.244998301136013,0.0140881175850209,-0.999900757546923,1278,179.19278361754
25,0.454084696720637,0.598557013411189,-0.144472316690551,0.433175006978607,0.901309832038397,602,25.6692234736063
26,1.14075382701636,1.15788722166444,-0.0171333946480767,0.971447348126402,0.237255241919292,43,76.2754010549243
27,0,0,0,0.971447348126402,0.237255241919292,0,76.2754010549243
28,0.694870237171715,0.0403428952462543,0.654527341925461,-0.942178452685613,0.335111568428999,26,289.579322503654
29,17.2980987060128,13.7285070603833,3.56959164562954,0.186779839634373,0.982401797385448,11,10.7649186468956
30,0,0,0,0.186779839634373,0.982401797385448,0,10.7649186468956
31,0,0,0,0.186779839634373,0.982401797385448,0,10.7649186468956
32,0,0,0,0.186779839634373,0.982401797385448,0,10.7649186468956
33,0.919626082086705,0.899426861875575,0.0201992202111293,0.452714804381006,0.891655373950198,909,26.9179968477609
34,0.970035519931164,0.296290041693713,0.673745478237452,-0.909886112955727,0.41485812207346,13,294.510382073567
35,0,0,0,-0.909886112955727,0.41485812207346,0,294.510382073567
36,0.193299217423662,0,0.193299217423662,-0.944172184092329,-0.329452404432449,15,250.764457951031
37,0.8535689528419,1.02731897730721,-0.173750024465311,-0.662277914254138,0.749258276091221,53,318.526168266653
38,0,0,0,-0.662277914254138,0.749258276091221,0,318.526168266653
39,0.679951976101066,0.367249824708861,0.312702151392205,0.984414124385997,-0.175865948123427,53,100.129054866616
40,1.78353354951014,1.76250871535367,0.0210248341564692,0.143093045483976,0.989709240299453,504,8.22686722992197
41,1.48948275776973,1.89014599086065,-0.40066323309092,-0.42986251923966,-0.902894354037577,1160,205.458835585867
42,2.53195211350206,2.29089726403107,0.24105484947099,-0.465341177635137,-0.885131396119889,284,207.732304712763
43,1.69042580132857,1.81412365051964,-0.123697849191069,-0.295452234240276,-0.955357512809958,6532,197.184657290284
44,0,0,0,-0.295452234240276,-0.955357512809958,0,197.184657290284
45,1.33154223137614,1.48943359414009,-0.157891362763947,0.295287407230376,0.955408471351998,983,17.1747723623838
46,0,0,0,0.295287407230376,0.955408471351998,0,17.1747723623838
47,1.06766368348004,0.49621850963957,0.571445173840468,-0.942646733090327,-0.333792055918253,14,250.50089977489
48,0.816510068127635,0.730364597173168,0.0861454709544671,0.791753510299178,-0.61084071485857,14422,127.650316977333
49,0.634516438063207,0.431089296080533,0.203427141982674,-0.784372487960951,0.620290093528784,111,308.337321735557
50,2.11381405471182,2.10940724660661,0.00440680810521021,0.743915973465692,-0.668273166020147,4324,131.933926431007
51,0,0,0,0.743915973465692,-0.668273166020147,0,131.933926431007
52,2.43308917420505,2.30725225748663,0.12583691671842,0.466442954193508,0.884551281997394,522,27.8036476030846
53,0,0,0,0.466442954193508,0.884551281997394,0,27.8036476030846
54,4.33756260822443,3.67605456367359,0.661508044550841,0.453260342484854,0.891378181206222,51,26.9530573544443
55,0,0,0,0.453260342484854,0.891378181206222,0,26.9530573544443
56,2.65820041010105,1.99236157868981,0.665838831411238,-0.989602657469645,-0.143828301557849,11,261.730565382893
57,0,0,0,-0.989602657469645,-0.143828301557849,0,261.730565382893
58,0,0,0,-0.989602657469645,-0.143828301557849,0,261.730565382893
59,0,0,0,-0.989602657469645,-0.143828301557849,0,261.730565382893
60,0,0,0,-0.989602657469645,-0.143828301557849,0,261.730565382893
61,0.25086299922383,0.340681838278485,-0.0898188390546552,-0.994565811661995,-0.104109779911002,52,264.024120393334
62,1.32190233268371,0.964861727327959,0.357040605355753,0.992957355877596,0.11847231494562,27,83.1960562678089
63,0,0,0,0.992957355877596,0.11847231494562,0,83.1960562678089
64,0,0,0,0.992957355877596,0.11847231494562,0,83.1960562678089
65,2.15494163955468,2.09499867618346,0.0599429633712241,-0.066580113013434,0.997781082478075,686,356.182416472584
66,0.776995547600936,0.790119550670719,-0.0131240030697828,-0.108813404255335,0.994062192749712,333,353.753081948552
67,251.820446049674,215.419322074934,36.40112397474,0.86077603245636,0.50898391128668,23,59.4038277415138
68,0.941172223308095,0.815606922317107,0.125565300990988,0.99067647416434,-0.1362355443242,11583,97.8300714933722
69,0.0938942855673942,0.0762714600341642,0.01762282553323,-0.384807756685741,-0.922996744519983,48,202.631806083306
70,4.51027874645495,3.97708439238035,0.533194354074598,-0.99938647944679,-0.0350237733397008,76,267.992875117432
71,0,0,0,-0.99938647944679,-0.0350237733397008,0,267.992875117432
72,0.491619004883711,0.171626829323407,0.319992175560304,0.670291316026151,0.742098074151881,20,42.0895526942479
73,6.02551100838292,4.70732314480471,1.31818786357821,0.704808022048213,0.709398091382043,13,44.8140365293885
74,2.36312149028694,2.22611080091532,0.137010689371618,-0.75821075769627,-0.652009545109309,1222,229.306715133258
75,1.73148534706538,1.72512220286052,0.00636314420485817,-0.753620302639569,-0.657310002547843,3250,228.904960460576
76,0.957658888327373,0.448976601686837,0.508682286640536,-0.937106170633364,-0.349044445537917,33,249.571119724255
77,0,0,0,-0.937106170633364,-0.349044445537917,0,249.571119724255
78,1.38617510983143,0.949148016585059,0.437027093246371,0.538595143078395,-0.842564698911819,18,147.411944734798
79,0.62277626888514,0.389954011235013,0.232822257650126,-0.145319512024948,0.989384778245972,12884,351.644218144484
80,0.847347360530374,0.746933850498888,0.100413510031485,-0.999843597253659,-0.0176856164965352,292,268.986635985139
81,0,0,0,-0.999843597253659,-0.0176856164965352,0,268.986635985139
82,0.348968311404738,0.497118944394313,-0.148150632989574,-0.987058675639607,0.160359505002305,84,279.22776378569
83,0.88099703864383,0.822691558999951,0.0583054796438791,-0.731522440742202,0.68181736461502,65,312.985822073519
84,0,0,0,-0.731522440742202,0.68181736461502,0,312.985822073519
85,3.72114620274125,1.64238804897202,2.07875815376923,-0.98408410553146,0.177703329288864,20,280.236013718765
86,0,0,0,-0.98408410553146,0.177703329288864,0,280.236013718765
87,6.89988982623357,6.63153232355608,0.268357502677488,0.444017086847666,0.896018318220845,4013,26.360469401842
88,13.5004730783477,13.586199039768,-0.0857259614203425,0.499646216623815,0.866229564384354,1772,29.9765966391693
89,0.847946657412839,0.686613349916958,0.161333307495882,-0.941534226300277,-0.336917349961589,82,250.310826742565
90,0.44483187454901,0.573616303086191,-0.128784428537181,0.948675736577095,0.31625044953313,10140,71.5636811994151
91,0,0,0,0.948675736577095,0.31625044953313,0,71.5636811994151
92,0.322763608009955,0,0.322763608009955,-0.963142083008618,0.268993174519021,25,285.604363659813
93,1.13693424736214,0.99685801221728,0.140076235144864,-0.849895351609417,-0.526951507553309,60,238.20028907258
94,0,0,0,-0.849895351609417,-0.526951507553309,0,238.20028907258
95,0.100113700420468,0.106584773552522,-0.00647107313205379,-0.998440511932776,0.0558260166178444,373,273.200258900773
96,0,0,0,-0.998440511932776,0.0558260166178444,0,273.200258900773
97,0.58064261109149,0.542306786385384,0.038335824706106,-0.227395380314596,0.973802516433173,421,346.856224761874
98,0,0,0,-0.227395380314596,0.973802516433173,0,346.856224761874
99,0,0,0,-0.227395380314596,0.973802516433173,0,346.856224761874
100,0.414855386603097,0.118392072919547,0.296463313683549,0.999294789352788,-0.0375489543445248,9888,92.1519024810371
101,0,0,0,0.999294789352788,-0.0375489543445248,0,92.1519024810371
102,1.34838967930039,0,1.34838967930039,-0.777073099693764,-0.629410357185458,12,230.993366855428
103,0,0,0,-0.777073099693764,-0.629410357185458,0,230.993366855428
104,0,0,0,-0.777073099693764,-0.629410357185458,0,230.993366855428
105,0,0,0,-0.777073099693764,-0.629410357185458,0,230.993366855428
106,0.11263525894396,0,0.11263525894396,0.886159524411386,0.463380294461241,90,62.3945522397391
107,0.592852377509599,0.489861397240337,0.102990980269262,-0.0785087386923418,0.996913425503407,12517,355.49714686682
108,44.082773230823,42.4849383930128,1.59783483781016,0.885694159612084,0.464269162909884,15,62.3370662217496
109,0,0,0,0.885694159612084,0.464269162909884,0,62.3370662217496
110,0,0,0,0.885694159612084,0.464269162909884,0,62.3370662217496
111,0,0,0,0.885694159612084,0.464269162909884,0,62.3370662217496
112,0.503964224907754,0.897827037500002,-0.393862812592248,-0.546987058932586,-0.837141061805165,281,213.160557153618
113,0.429400488507286,0.522745109149994,-0.0933446206427077,0.539810693010794,0.84178644305501,8555,32.670752829965
114,0.843261857983817,0.560921736366265,0.282340121617552,0.556656911179189,0.830742489124304,6530,33.8249147034963
115,0,0,0,0.556656911179189,0.830742489124304,0,33.8249147034963
116,5.92497586554274,5.1554575058231,0.769518359719639,-0.246755658894628,-0.969077728979197,352,194.285611481086
117,0,0,0,-0.246755658894628,-0.969077728979197,0,194.285611481086
118,0,0,0,-0.246755658894628,-0.969077728979197,0,194.285611481086
119,1.83396563227683,1.31139155859643,0.522574073680395,0.389793346838279,0.920902354628661,30,22.9416414513577
120,0.134845658604437,0,0.134845658604437,0.554408509770731,0.832244678140868,10,33.6699840637461
121,0,0,0,0.554408509770731,0.832244678140868,0,33.6699840637461
122,0,0,0,0.554408509770731,0.832244678140868,0,33.6699840637461
123,3.12098674964698,3.08578870528841,0.0351980443585744,0.428358159222444,0.903609034609305,26,25.3634098474246
124,0,0,0,0.428358159222444,0.903609034609305,0,25.3634098474246
125,2.08996897009094,2.15494696374873,-0.064977993657787,0.845209681456685,0.534434836413093,3740,57.694408473313
126,0,0,0,0.845209681456685,0.534434836413093,0,57.694408473313
127,63.5598886355196,60.7110411391507,2.84884749636891,-0.49800876579268,-0.867171995162235,16,209.868348214722
128,0,0,0,-0.49800876579268,-0.867171995162235,0,209.868348214722
129,0.452511138986859,0.353433285377678,0.099077853609181,-0.937097517115744,-0.349067677414435,240,249.569699293292
130,3.83091389453289,2.90064579996768,0.930268094565216,-0.936253261555301,0.351325817763314,29,290.568429508157
131,0,0,0,-0.936253261555301,0.351325817763314,0,290.568429508157
132,13.1969608252786,13.8168314640903,-0.619870638811738,-0.80423003657986,0.594318137248693,5694,306.46403890146
133,0.890751613983499,1.26090086108331,-0.370149247099815,0.438112228017422,-0.898920283262988,69,154.016504238194
134,1.14886172531328,0.447731993451722,0.70112973186156,0.48096008452181,-0.876742491896437,45,151.251874563721
135,6.09345945358162,5.13808366875015,0.955375784831467,-0.720280293915692,-0.693683139622641,10,226.077626872048
136,0,0,0,-0.720280293915692,-0.693683139622641,0,226.077626872048
137,0.644522241250488,0.630704681321836,0.0138175599286524,-0.642778387148969,0.766052181652249,6259,320.000689790018
138,12.456343792273,12.1865240896317,0.269819702641279,-0.949819239259536,-0.312799317026806,8261,251.77198842368
139,0,0,0,-0.949819239259536,-0.312799317026806,0,251.77198842368
140,1.26599846818188,1.07080913755643,0.195189330625449,-0.998509670927346,-0.0545750589973475,9205,266.871525145964
141,0.448598285665866,0.536032892032537,-0.0874346063666712,-0.972149830384224,-0.234360208405616,11438,256.446087739432
142,0.643692109650066,0.612516337592779,0.0311757720572865,0.597300693982175,-0.802017381961521,13267,143.32318227678
143,1.41383548633096,1.27368708350447,0.140148402826489,0.784052840981262,-0.620694081290624,5367,128.366837700123
144,1.31287902925234,1.47155119522703,-0.158672165974693,0.396841801159683,0.917887021834571,5711,23.3808920930317
145,0.274069657706687,0.200944620144063,0.0731250375626235,0.499821839445462,0.866128240397087,511,29.9882136924181
146,1.39225003767325,1.4789136672457,-0.0866636295724514,-0.760759639944519,0.649033720411725,526,310.468788091989
147,0,0,0,-0.760759639944519,0.649033720411725,0,310.468788091989
148,1.16946724472021,1.28080704425733,-0.111339799537118,0.300120563664322,0.953901277526039,5053,17.4648445982535
149,0,0,0,0.300120563664322,0.953901277526039,0,17.4648445982535
150,0,0,0,0.300120563664322,0.953901277526039,0,17.4648445982535
151,1.75933039293865,1.48441467223145,0.2749157207072,0.0321593976783949,-0.999482752798147,3334,178.157084482755
152,2.5267519352179,2.68191412053491,-0.155162185317011,-0.227632836041327,-0.973747036943262,363,193.15774685787
153,0,0,0,-0.227632836041327,-0.973747036943262,0,193.15774685787
154,0,0,0,-0.227632836041327,-0.973747036943262,0,193.15774685787
155,0,0,0,-0.227632836041327,-0.973747036943262,0,193.15774685787
156,0,0,0,-0.227632836041327,-0.973747036943262,0,193.15774685787
157,0.0294621120421595,0,0.0294621120421595,0.36320223778124,0.931710327553956,35,21.2969871502412
158,2.35160954748898,2.10592877798304,0.24568076950594,0.97391451417758,0.226915224421474,6699,76.8844741484063
159,0.410944507199365,0,0.410944507199365,-0.23031548587486,0.973116014135122,13,346.684353575432
160,0.858376294579252,0.582159143170442,0.27621715140881,-0.703696184448715,0.710501006327451,14,315.275693211321
161,0.0310043266527362,0.160429700143808,-0.129425373491071,-0.291412088952746,-0.956597613635011,21275,196.942514652252
162,0.17182166435215,0.0366886441718638,0.135133020180286,-0.969700912102564,-0.244295192477164,19225,255.859814368657
163,0.283043274304303,0.0384520919692566,0.244591182335047,0.0643980890440065,-0.997924288775196,13503,176.307706223494
164,0.104066881112493,0,0.104066881112493,0.753012282990239,0.658006460200679,11494,48.8519892429673
165,11.1959065786961,8.00222241948259,3.1936841592135,-0.542640972708956,0.839964746127763,10,327.136397086749
166,2.77639394560565,2.85822499643488,-0.0818310508292304,-0.0748264011044582,-0.997196575253723,2980,184.291247792818
167,0.332138169561224,0.218090024470437,0.114048145090787,0.407269910886921,0.913307844971322,40,24.033449860496
168,1.48912704564142,1.55084412990156,-0.0617170842601327,-0.978947817058464,0.20411068437607,104,281.777444317526
169,10.7106586561579,8.70475899722188,2.00589965893599,-0.999955984928366,0.00938233478094903,29,270.5375760721
170,0.199862533451948,0.655354746520263,-0.455492213068315,-0.566304079261771,0.824196390316942,16974,325.50710201147
171,0,0,0,-0.566304079261771,0.824196390316942,0,325.50710201147
172,0,0,0,-0.566304079261771,0.824196390316942,0,325.50710201147
173,0.036936002621667,0.373111629531644,-0.336175626909976,-0.62071438474022,-0.784036767362711,10,218.368321418866
174,0,0,0,-0.62071438474022,-0.784036767362711,0,218.368321418866
175,0.224531602965649,0,0.224531602965649,-0.996219937982375,-0.0868667667545757,24,265.016620139572
176,0,0,0,-0.996219937982375,-0.0868667667545757,0,265.016620139572
177,0,0,0,-0.996219937982375,-0.0868667667545757,0,265.016620139572
178,0,0,0,-0.996219937982375,-0.0868667667545757,0,265.016620139572
179,0.819587455607886,0.762411978457975,0.0571754771499104,-0.519923365175971,-0.854212909258631,326,211.327111125883
180,0,0,0,-0.519923365175971,-0.854212909258631,0,211.327111125883
181,0.983556324434405,0.96614770163513,0.0174086227992749,0.218325484117881,0.975876007997273,563,12.610699638722
182,0,0,0,0.218325484117881,0.975876007997273,0,12.610699638722
183,0,0,0,0.218325484117881,0.975876007997273,0,12.610699638722
184,0,0,0,0.218325484117881,0.975876007997273,0,12.610699638722
185,0,0,0,0.218325484117881,0.975876007997273,0,12.610699638722
186,0.610940781665924,0.384397645098632,0.226543136567292,0.992480297074847,0.122404493047532,14648,82.9691068950809
187,0,0,0,0.992480297074847,0.122404493047532,0,82.9691068950809
188,1.62884442990015,1.36544869226146,0.263395737638695,-0.341234377136724,0.939978244354683,48,340.04790315637
189,1.0299771702765,0.766645823497026,0.263331346779476,-0.258030300879079,0.966136824589691,151,345.046780794181
190,1.28877694024489,1.03831888479224,0.250458055452643,0.240626427587694,0.970617804465993,23,13.9235155637977
191,1.14727271212066,0,1.14727271212066,0.669903320263171,-0.742448342647742,14,137.940396546719
192,0,0,0,0.669903320263171,-0.742448342647742,0,137.940396546719
193,0.883223421380656,0.821447735580881,0.0617756857997748,-0.74836981769193,-0.663281701818878,172,228.449363107063
194,0.0734144202267217,0,0.0734144202267217,-0.978949829910526,-0.204101030174157,15,258.22312072225
195,2.28385032587889,1.55046307199613,0.733387253882755,0.555367378154577,0.831605119802488,28,33.7360226033893
196,2.48666015989199,2.04955569893281,0.437104460959176,-0.777525340396442,0.628851608124999,68,308.965446995445
197,1.45091065005882,1.11190126371109,0.339009386347738,0.856694021997784,-0.515824924439737,20,121.052610037228
198,0.547806814520195,0.243748061266917,0.304058753253277,-0.133787739660187,0.991010010401822,11,352.311473403951
199,0,0,0,-0.133787739660187,0.991010010401822,0,352.311473403951
200,0,0,0,-0.133787739660187,0.991010010401822,0,352.311473403951
201,0,0,0,-0.133787739660187,0.991010010401822,0,352.311473403951
202,0.173966030150266,0.160853240879279,0.0131127892709866,-0.556305443811417,-0.830977889709336,48,213.800677657642
203,0,0,0,-0.556305443811417,-0.830977889709336,0,213.800677657642
204,0,0,0,-0.556305443811417,-0.830977889709336,0,213.800677657642
205,0,0,0,-0.556305443811417,-0.830977889709336,0,213.800677657642
206,0,0,0,-0.556305443811417,-0.830977889709336,0,213.800677657642
207,47.9076373361708,31.7985351980197,16.1091021381511,-0.999773741835647,-0.0212712278899934,106,268.781156491024
208,0,0,0,-0.999773741835647,-0.0212712278899934,0,268.781156491024
209,3.1604595948178,2.94824879679092,0.212210798026878,0.442339089856236,0.896847885421579,786,26.2532197728658
210,0,0,0,0.442339089856236,0.896847885421579,0,26.2532197728658
211,1.41574419793578,1.12650281835344,0.289241379582348,0.589537848550657,0.807740753661881,5060,36.124219388555
212,0,0,0,0.589537848550657,0.807740753661881,0,36.124219388555
213,1.42976508054798,1.08003859175726,0.349726488790726,-0.813459655149906,0.581621345415895,20,305.564660421606
214,0,0,0,-0.813459655149906,0.581621345415895,0,305.564660421606
215,34.2781763357872,15.2446462611972,19.03353007459,-0.90956805278815,0.415554999184431,25,294.554272286464
216,1.23670112145031,0.815052406501779,0.421648714948531,-0.675917018729936,0.736977736292783,19,317.474597479662
217,0.0629898972235816,0,0.0629898972235816,0.212324672429735,0.977199177996792,32,12.2586188750735
218,0,0,0,0.212324672429735,0.977199177996792,0,12.2586188750735
219,592.501223099774,388.038083726498,204.463139373277,-0.87115086488559,0.491015448442397,22,299.407345927376
220,0,0,0,-0.87115086488559,0.491015448442397,0,299.407345927376
221,0,0,0,-0.87115086488559,0.491015448442397,0,299.407345927376
222,0,0,0,-0.87115086488559,0.491015448442397,0,299.407345927376
223,1.63883800648604,1.86701430910189,-0.228176302615845,-0.799064266313134,-0.601245622272173,330,233.040839044193
224,1.54730582863612,1.77586308451173,-0.228557255875606,-0.607254076867178,0.794507700483885,1437,322.608781420779
225,0,0,0,-0.607254076867178,0.794507700483885,0,322.608781420779
226,1.53741070168557,1.56588013918665,-0.028469437501083,-0.618690729781909,0.785634635744841,1010,321.77941246204
227,0.130161778641629,0,0.130161778641629,-0.365156729310337,0.930946058071775,10,338.582771590581
228,5.18072193520148,5.18085083023561,-0.00012889503413227,0.503671451616922,0.863895288114308,94,30.2432000119838
229,0.493237701489895,0.303644096225888,0.189593605264007,-0.967459906225841,0.253024366110238,10314,284.656551043942
230,0.258016938252807,0.125980994582619,0.132035943670187,0.574106532104312,-0.818780611516394,17923,144.962913922948
231,2.34349621360927,2.29690031932099,0.0465958942882754,0.640621911391979,0.767856475289808,10327,39.8382095114019
232,1.77271099058738,1.63055429424377,0.142156696343613,-0.155298764319704,0.987867548713274,745,351.065875990915
233,0.581558948242464,0.28102040605845,0.300538542184014,-0.900949108589624,0.433924767363608,7324,295.716894873381
234,0.258720889616401,0.179596908442258,0.0791239811741433,0.497053154824987,0.867720093854307,17889,29.8052290500034
235,0.575866032276522,0.257284924463872,0.31858110781265,0.829622182746272,-0.558325204424187,39,123.940053421371
236,1.3687267718923,1.42046080543246,-0.0517340335401542,-0.572886752889343,-0.819634533413463,18211,214.951774136107
237,0.108746717553298,0.0222402093546946,0.0865065081986031,-0.683591532350374,-0.729864793574034,20851,223.12493957921
238,1.44535563308148,1.63893076126556,-0.193575128184082,0.254337664819523,-0.967115480309437,8454,165.265657765033
239,0.966757285712191,1.11341942991278,-0.146662144200587,0.523873618401702,-0.851796003713746,10950,148.407553292776
240,0,0,0,0.523873618401702,-0.851796003713746,0,148.407553292776
241,0,0,0,0.523873618401702,-0.851796003713746,0,148.407553292776
242,0,0,0,0.523873618401702,-0.851796003713746,0,148.407553292776
243,16.0252939969708,11.6192195857586,4.40607441121215,-0.150552253467501,-0.988602052888753,76,188.65893180151
244,4.36198666448933,4.01566472662287,0.346321937866461,-0.185290329161412,-0.982683821948471,395,190.67805968619
245,0,0,0,-0.185290329161412,-0.982683821948471,0,190.67805968619
246,2.40900681393816,2.48738865758603,-0.0783818436478696,0.929613832874615,-0.368535102436889,5976,111.6253015921
247,0.176923196090248,0,0.176923196090248,-0.523108949769664,-0.852265819255283,34,211.541025706165
248,0,0,0,-0.523108949769664,-0.852265819255283,0,211.541025706165
249,1.11544273544697,1.06836945102208,0.0470732844248971,0.94407620328016,0.329727345544948,10247,70.7477726829749
250,16.6257266739122,8.07374519429059,8.55198147962161,-0.285446669878699,0.958394594441747,53,343.414449965102
251,0,0,0,-0.285446669878699,0.958394594441747,0,343.414449965102
252,0,0,0,-0.285446669878699,0.958394594441747,0,343.414449965102
253,0,0,0,-0.285446669878699,0.958394594441747,0,343.414449965102
254,0,0,0,-0.285446669878699,0.958394594441747,0,343.414449965102
255,0.0383878985808123,0.00857784192239989,0.0298100566584124,-0.499896743166162,-0.866085010938224,995,209.99316881796
256,0.140952827502424,0.139770115842422,0.00118271166000242,-0.612906186141068,0.79015568528614,622,322.200062905062
257,0.476383513645812,0,0.476383513645812,0.947375488372333,-0.320124482086708,12,108.67045319866
258,0,0,0,0.947375488372333,-0.320124482086708,0,108.67045319866
259,0,0,0,0.947375488372333,-0.320124482086708,0,108.67045319866
260,0.420073574613085,0.219042255615549,0.201031318997536,-0.923476015828163,0.383656158806479,305,292.56033826527
261,7.86590641936431,7.7696626033073,0.096243816057016,0.575569425922046,0.817752918639711,2216,35.1395191989679
262,3.86424502260849,3.71567180183073,0.148573220777755,-0.922731890302345,-0.385442419330126,5786,247.328791061021
263,1.72223834055167,1.64190433398118,0.0803340065704867,-0.78874351833361,-0.614722427024359,7631,232.06824588843

